Simultaneous Task Allocation and Planning Under Uncertainty

We propose novel techniques for task allocation and planning in multi-robot systems operating in uncertain environments. Task allocation is performed simultaneously with planning, which provides more detailed information about individual robot behaviour, but also exploits independence between tasks to do so efficiently. We use Markov decision processes to model robot behaviour and linear temporal logic to specify tasks and safety constraints. Building upon techniques and tools from formal verification, we show how to generate a sequence of multi-robot policies, iteratively refining them to reallocate tasks if individual robots fail, and providing probabilistic guarantees on the performance (and safe operation) of the team of robots under the resulting policy. We implement our approach and evaluate it on a benchmark multi-robot example.

==> fs_SE_2.dat <==
FS 3 5 7 9 


==> fs_SE_4.dat <==
FS 3 5 7 9 
5	4	6	7	10
10	4	12	22	30
15	7	19	30	51
20	11	47	62	106
25	17	60	90	122


==> fs_SE_8.dat <==
FS 3 5 7 9 
5	6	8	24	28
10	8	29	152	386
15	15	63	280	937
20	22	272	764	2169
25	39	840	1722	2974


==> fs_TeamTime_2.dat <==
FS 3 5 7 9 


==> fs_TeamTime_4.dat <==
FS 3 5 7 9 
5	80	94	589	6864
10	30	89	520	6758
15	29	57	491	6959
20	17	77	495	7007
25	20	55	475	7128


==> fs_TeamTime_8.dat <==
FS 3 5 7 9 
5	15	82	962	13628
10	21	88	1034	14122
15	15	90	1052	13987
20	15	87	1015	14337
25	14	88	1010	14986


==> fs_TotalTime_2.dat <==
FS 3 5 7 9 


==> fs_TotalTime_4.dat <==
FS 3 5 7 9 
5	171	295	1947	17055
10	97	465	4140	31606
15	128	624	5295	51189
20	95	1377	10948	94708
25	139	1767	13277	104656


==> fs_TotalTime_8.dat <==
FS 3 5 7 9 
5	64	486	10787	71673
10	79	1526	61128	761083
15	131	3706	117783	1800992
20	185	19237	315075	4263479
25	317	66582	698665	5429987


==> task_SE_2.dat <==
Tasks 5 10 15 20 25 


==> task_SE_4.dat <==
Tasks 5 10 15 20 25 
3 4 4 7 11 17
5 6 12 19 47 60
7 7 22 30 62 90
9 10 30 51 106 122

==> task_SE_8.dat <==
Tasks 5 10 15 20 25 
3 6 8 15 22 39
5 8 29 63 272 840
7 24 152 280 764 1722
9 28 386 937 2169 2974

==> task_Solving_2.dat <==
Tasks 5 10 15 20 25 


==> task_Solving_4.dat <==
Tasks 5 10 15 20 25 
3 91.0 67.0 99.0 78.0 119.0
5 201.0 376.0 567.0 1300.0 1712.0
7 1358.0 3620.0 4804.0 10453.0 12802.0
9 10191.0 24848.0 44230.0 87701.0 97528.0

==> task_Solving_8.dat <==
Tasks 5 10 15 20 25 
3 49.0 58.0 116.0 170.0 303.0
5 404.0 1438.0 3616.0 19150.0 66494.0
7 9825.0 60094.0 116731.0 314060.0 697655.0
9 58045.0 746961.0 1787005.0 4249142.0 5415001.0

==> task_TeamTime_2.dat <==
Tasks 5 10 15 20 25 


==> task_TeamTime_4.dat <==
Tasks 5 10 15 20 25 
3 80 30 29 17 20
5 94 89 57 77 55
7 589 520 491 495 475
9 6864 6758 6959 7007 7128

==> task_TeamTime_8.dat <==
Tasks 5 10 15 20 25 
3 15 21 15 15 14
5 82 88 90 87 88
7 962 1034 1052 1015 1010
9 13628 14122 13987 14337 14986

==> task_TotalTime_2.dat <==
Tasks 5 10 15 20 25 


==> task_TotalTime_4.dat <==
Tasks 5 10 15 20 25 
3 171 97 128 95 139
5 295 465 624 1377 1767
7 1947 4140 5295 10948 13277
9 17055 31606 51189 94708 104656

==> task_TotalTime_8.dat <==
Tasks 5 10 15 20 25 
3 64 79 131 185 317
5 486 1526 3706 19237 66582
7 10787 61128 117783 315075 698665
9 71673 761083 1800992 4263479 5429987
